Counterexamples to the 0-1 conjecture

For permutations x and w, let mu(x,w) be the coefficient of highest possible degree in the Kazhdan-Lusztig polynomial P_{x,w}. It is well-known that the coefficients mu(x,w) arise as the edge labels of certain graphs encoding the representations of S_n. The 0-1 Conjecture states that the mu(x,w) are either 0 or 1. We present two counterexamples to this conjecture, the first in S_16, for which x and w are in the same left cell, and the second in S_10. The proof of the counterexample in S_16 relies on computer calculations.

==> klpcode/klpol.sample.txt <==
Below are two runs of klpol on a 1.7GHz machine (okay, so that's
pretty fast for '02, but even on a clunky 200MHz, you can compute a
reasonably hard example in S_16 in about half an hour.)

The first run just shows basic capabilities.
The second run is a good illustration of how flattening speeds things up.

=====================================================================================

euler ~ % java -jar klpol.13.jar 
klpol version 1.0, Copyright (C) 2002 Gregory S. Warrington
klpol comes with ABSOLUTELY NO WARRANTY; for details
see 'COPYING'.  This is free software, and you are welcome
to redistribute it under certain conditions; see 'COPYING'

[O]pts; [K]-L polys; [C]lear hash; [R]eset stats; [Q]uit: k
x ([0..9a...z]): 01234567 
w ([0..9a...z]): 67543201

l(x)  = 0,  x  = 01234567  ;   l(w)  = 26,  w  = 67543201
l(x~) = 15,  x~ = 06543217  ;   l(w~) = 26,  w~ = 67543201
1 + q^5 
------------------
Time for computation(min:sec): 0:00

x ([0..9a...z]): 4321098765
w ([0..9a...z]): 9467182350

l(x)  = 20,  x  = 4321098765  ;   l(w)  = 31,  w  = 9467182350
l(x~) = 20,  x~ = 4321098765  ;   l(w~) = 31,  w~ = 9467182350
1 + 7.q + 19.q^2 + 26.q^3 + 17.q^4 + 4.q^5 
------------------
Time for computation(min:sec): 0:00

x ([0..9a...z]): 54109832dc76bafe
w ([0..9a...z]): c810d942fa53b6e7

l(x)  = 32,  x  = 54109832dc76bafe  ;   l(w)  = 53,  w  = c810d942fa53b6e7
l(x~) = 22,  x~ = 21650a94387cb  ;   l(w~) = 43,  w~ = 95a61c72083b4
1 + 14.q + 92.q^2 + 365.q^3 + 931.q^4 + 1536.q^5 + 1610.q^6 + 1039.q^7 + 387.q^8 + 72.q^9 + 5.q^10 
------------------
Time for computation(min:sec): 3:17

x ([0..9a...z]): 01234
w ([0..9a...z]): 345012

ERROR: permutations must be of same length

x ([0..9a...z]): bad
w ([0..9a...z]): try

ERROR: either x or w is not a valid permutation - ie, 0,1,...9,a,b,...

x ([0..9a...z]): 
w ([0..9a...z]): 

[O]pts; [K]-L polys; [C]lear hash; [R]eset stats; [Q]uit: o
Option: i
f --- flatten pairs:    true
g --- pick generators:  false
i --- display progress: true
s --- print statistics: false
m --- print 0-1 ce's:   false
c --- compute cell:     false
q --- go to main menu
Option: s
f --- flatten pairs:    true
g --- pick generators:  false
i --- display progress: true
s --- print statistics: true
m --- print 0-1 ce's:   false
c --- compute cell:     false
q --- go to main menu
Option: m
f --- flatten pairs:    true
g --- pick generators:  false
i --- display progress: true
s --- print statistics: true
m --- print 0-1 ce's:   true
c --- compute cell:     false
q --- go to main menu
Option: 
[O]pts; [K]-L polys; [C]lear hash; [R]eset stats; [Q]uit: c
I am now a tabula rasa.

[O]pts; [K]-L polys; [C]lear hash; [R]eset stats; [Q]uit: r
Counters set to 0.

[O]pts; [K]-L polys; [C]lear hash; [R]eset stats; [Q]uit: k
x ([0..9a...z]): 4321098765
w ([0..9a...z]): 9467182350

l(x)  = 20,  x  = 4321098765  ;   l(w)  = 31,  w  = 9467182350
l(x~) = 20,  x~ = 4321098765  ;   l(w~) = 31,  w~ = 9467182350
..1.
MU!!!: 4321098765    9467182350    1 + 7.q + 19.q^2 + 26.q^3 + 17.q^4 + 4.q^5 
1 + 7.q + 19.q^2 + 26.q^3 + 17.q^4 + 4.q^5 
Pairs reduced:         48
Polynomials requested: 57
Polynomials computed:  21
------------------
Time for computation(min:sec): 0:00

x ([0..9a...z]): 601234578
w ([0..9a...z]): 678345012

l(x)  = 6,  x  = 601234578  ;   l(w)  = 27,  w  = 678345012
l(x~) = 4,  x~ = 03126457  ;   l(w~) = 21,  w~ = 67345012
..8........
1 + 8.q + 28.q^2 + 53.q^3 + 53.q^4 + 22.q^5 + q^6 
Pairs reduced:         1262
Polynomials requested: 1521
Polynomials computed:  236
------------------
Time for computation(min:sec): 0:00

x ([0..9a...z]): 
w ([0..9a...z]): 

=====================================================================================

euler ~ % java -jar klpol.13.jar 
klpol version 1.0, Copyright (C) 2002 Gregory S. Warrington
klpol comes with ABSOLUTELY NO WARRANTY; for details
see 'COPYING'.  This is free software, and you are welcome
to redistribute it under certain conditions; see 'COPYING'

[O]pts; [K]-L polys; [C]lear hash; [R]eset stats; [Q]uit: k
x ([0..9a...z]): 012345678
w ([0..9a...z]): 678345012

l(x)  = 0,  x  = 012345678  ;   l(w)  = 27,  w  = 678345012
l(x~) = 2,  x~ = 013246578  ;   l(w~) = 27,  w~ = 678345012
1 + 10.q + 47.q^2 + 134.q^3 + 248.q^4 + 297.q^5 + 218.q^6 + 90.q^7 + 18.q^8 + q^9 
------------------
Time for computation(min:sec): 0:11

x ([0..9a...z]): 
w ([0..9a...z]): 

[O]pts; [K]-L polys; [C]lear hash; [R]eset stats; [Q]uit: o
f --- flatten pairs:    true
g --- pick generators:  false
i --- display progress: false
s --- print statistics: false
m --- print 0-1 ce's:   false
c --- compute cell:     false
q --- go to main menu
Option: f
f --- flatten pairs:    false
g --- pick generators:  false
i --- display progress: false
s --- print statistics: false
m --- print 0-1 ce's:   false
c --- compute cell:     false
q --- go to main menu
Option: 
[O]pts; [K]-L polys; [C]lear hash; [R]eset stats; [Q]uit: k
x ([0..9a...z]): 012345678
w ([0..9a...z]): 678345012

l(x)  = 0,  x  = 012345678  ;   l(w)  = 27,  w  = 678345012
l(x~) = 2,  x~ = 013246578  ;   l(w~) = 27,  w~ = 678345012
1 + 10.q + 47.q^2 + 134.q^3 + 248.q^4 + 297.q^5 + 218.q^6 + 90.q^7 + 18.q^8 + q^9 
------------------
Time for computation(min:sec): 0:00

x ([0..9a...z]): 
w ([0..9a...z]): 

[O]pts; [K]-L polys; [C]lear hash; [R]eset stats; [Q]uit: c
I am now a tabula rasa.

[O]pts; [K]-L polys; [C]lear hash; [R]eset stats; [Q]uit: k
x ([0..9a...z]): 012345678
w ([0..9a...z]): 678345012

l(x)  = 0,  x  = 012345678  ;   l(w)  = 27,  w  = 678345012
l(x~) = 2,  x~ = 013246578  ;   l(w~) = 27,  w~ = 678345012
1 + 10.q + 47.q^2 + 134.q^3 + 248.q^4 + 297.q^5 + 218.q^6 + 90.q^7 + 18.q^8 + q^9 
------------------
Time for computation(min:sec): 0:21


